Beyond Parallel Pancakes: Quasi-Polynomial Time Guarantees for Non-Spherical Gaussian Mixtures

We consider mixtures of $k\geq 2$ Gaussian components with unknown means and unknown covariance (identical for all components) that are well-separated, i.e., distinct components have statistical overlap at most $k^{-C}$ for a large enough constant $C\ge 1$. Previous statistical-query [DKS17] and lattice-based [BRST21, GVV22] lower bounds give formal evidence that even distinguishing such mixtures from (pure) Gaussians may be exponentially hard (in $k$). We show that this kind of hardness can only appear if mixing weights are allowed to be exponentially small, and that for polynomially lower bounded mixing weights non-trivial algorithmic guarantees are possible in quasi-polynomial time. Concretely, we develop an algorithm based on the sum-of-squares method with running time quasi-polynomial in the minimum mixing weight. The algorithm can reliably distinguish between a mixture of $k\ge 2$ well-separated Gaussian components and a (pure) Gaussian distribution. As a certificate, the algorithm computes a bipartition of the input sample that separates a pair of mixture components, i.e., both sides of the bipartition contain most of the sample points of at least one component. For the special case of colinear means, our algorithm outputs a $k$-clustering of the input sample that is approximately consistent with the components of the mixture. We obtain similar clustering guarantees also for the case that the overlap between any two mixture components is lower bounded quasi-polynomially in $k$ (in addition to being upper bounded polynomially in $k$). A key technical ingredient is a characterization of separating directions for well-separated Gaussian components in terms of ratios of polynomials that correspond to moments of two carefully chosen orders logarithmic in the minimum mixing weight.

==> docs.yaml <==
_metadata_authors:
  author:
  - note-initials: R
    name: Rares-Darius Buhai
    thanks: |
      ETH Z\"urich.
  - note-initials: D
    name: David Steurer
    thanks: |
      ETH Z\"urich.

_metadata:
  title: "Beyond Parallel Pancakes: Quasi-Polynomial Time Guarantees for Non-Spherical Gaussian Mixtures"
  # thanks: |
    # This project has received funding from the European Research Council (ERC) under the European Union’s Horizon 2020 research and innovation programme (grant agreement No 815464).

  files:
    abstract:
    - abstract
    section:
    - introduction
    - results
    - relatedworks
    - techniques
    - preliminaries
    - separatingpolynomial
    - parallelpancakes
    - finddirection
    - sampledirection
    - finitesample_pp
    - colinear
    - isotropicstep
    - finitesample_col
    - smallradius
    # - acknowledgement
    appendix:
    - appendix
    bibsource:
    - mathreview
    - dblp
    - custom
    - scholar

final:
  authornotes: false
  main: true
  inherit:
  - _metadata
  - _metadata_authors
  - _latexconfig

blindsubmission:
  authornotes: false
  main: false
  inherit:
  - _metadata
  - _latexconfig

draft:
  pagestyle: empty
  authornotes: true
  fontsize: 12pt
  main: false
  inherit:
  - _metadata
  - _metadata_authors
  - _latexconfig

_latexconfig:
  template: /layout/paper.tex
  paper: letterpaper
  geometry-left: 1in
  geometry-right: 1in
  geometry-bottom: 1in
  geometry-top: 1in
  fontsize: 11pt
  bibliography:
    style: amsalpha
  package:
  - name: turnstile
  - name: mdframed
    setup: |
      % Shortcut for framing algorithms in a box
      \newenvironment{algorithmbox}{\begin{mdframed}[nobreak=true]
      \begin{algorithm}}{\end{algorithm}\end{mdframed}}

  macro:
  - command: \Lowner
    result: |
      L\"owner\xspace
  - command: \normop
    arity: 1
    result: |
      \norm{#1}_{\mathrm{op}}
  - command: \Normop
    arity: 1
    result: |
      \Norm{#1}_{\mathrm{op}}
  - command: \Normtv
    arity: 1
    result: |
      \Norm{#1}_{\mathrm{TV}}
  - command: \normtv
    arity: 1
    result: |
      \norm{#1}_{\mathrm{TV}}
  - command: \normf
    arity: 1
    result: |
      \norm{#1}_{\mathrm{F}}
  - command: \Normf
    arity: 1
    result: |
      \Norm{#1}_{\mathrm{F}}
  - raw: |
      % hack to deal with Dnote when the authors are elided
      \providecommand{\Dnote}[1]{}

      % double square brackets
      \newcommand{\bracbb}[1]{\llbracket#1\rrbracket}
      \newcommand{\Bracbb}[1]{\left\llbracket#1\right\rrbracket}

      % abbreviations
      \providecommand{\pmin}{p_{\mathrm{min}}}
      \providecommand{\alphamin}{\alpha_{\mathrm{min}}}
      \providecommand{\Deltamax}{\Delta_{\mathrm{max}}}
      \providecommand{\Deltamin}{\Delta_{\mathrm{min}}}

      % pandoc latex export quirk
      \providecommand{\tightlist}{%
      \setlength{\itemsep}{0pt}\setlength{\parskip}{0pt}}

  operator:
  - name: \diag
    notation: diag
  - name: \pE
    notation: |
      \tilde{\E}
  - name: \Span
    notation: Span
  - name: \sspan
    notation: Span

